Two Layers, No Swaps: Biplanar SPOQC Architecture Improves Runtime of Fermi-Hubbard Simulation

We estimate the cost of simulating the two-dimensional Fermi-Hubbard model on a biplanar spin-optical quantum computing (SPOQC) architecture. Qubits are encoded in the honeycomb Floquet code, and we use a circuit-level noise model with explicit timings for each native physical operation. We benchmark lattice surgery and magic state preparation within each plane, and transversal CNOT gates between corresponding logical qubits across planes. We compile a plaquette-based Trotterization of the time evolution operator, mapping the two spin sectors of the Fermi-Hubbard model onto two physical planes. This architectural co-design eliminates fermionic swap operations and reduces the depth of each Trotter step to $4t_{\mathrm{synth}} + 90$ logical timesteps, where $t_\mathrm{synth}$ is the logical timestep cost of arbitrary-angle rotations, compared to $6t_\mathrm{synth} + 354$ in prior single-plane compilations. All error sources - algorithmic (Trotter), logical noise, magic state infidelity, and rotation synthesis - are treated jointly within a single 1% diamond norm budget. For an $L\times L$ lattice with hopping amplitude $t$ and on-site interaction strength $U$, setting $L=8$ and $U/t=8$, we estimate a total runtime of approximately $2$ hours using $1.35\times 10^6$ physical qubits. We find that fallback-based rotation synthesis methods become a scalability bottleneck: the probability that all $L^2$ parallel rotations succeed on the first attempt vanishes exponentially with system size, causing the failure branch to dominate the expected runtime already at moderate $L$.

==> graphics/crumble_links/crumble_url_horizontal.txt <==
https://algassert.com/crumble#circuit=QUBIT_COORDS%280%2C%200%29%200%0AQUBIT_COORDS%280%2C%204%29%201%0AQUBIT_COORDS%280%2C%205%29%202%0AQUBIT_COORDS%280%2C%206%29%203%0AQUBIT_COORDS%281%2C%200%29%204%0AQUBIT_COORDS%281%2C%201%29%205%0AQUBIT_COORDS%281%2C%202%29%206%0AQUBIT_COORDS%281%2C%203%29%207%0AQUBIT_COORDS%281%2C%204%29%208%0AQUBIT_COORDS%281%2C%205%29%209%0AQUBIT_COORDS%281%2C%206%29%2010%0AQUBIT_COORDS%281%2C%207%29%2011%0AQUBIT_COORDS%281%2C%208%29%2012%0AQUBIT_COORDS%282%2C%200%29%2013%0AQUBIT_COORDS%282%2C%201%29%2014%0AQUBIT_COORDS%282%2C%202%29%2015%0AQUBIT_COORDS%282%2C%203%29%2016%0AQUBIT_COORDS%282%2C%204%29%2017%0AQUBIT_COORDS%282%2C%205%29%2018%0AQUBIT_COORDS%282%2C%206%29%2019%0AQUBIT_COORDS%282%2C%207%29%2020%0AQUBIT_COORDS%282%2C%208%29%2021%0AQUBIT_COORDS%283%2C%200%29%2022%0AQUBIT_COORDS%283%2C%201%29%2023%0AQUBIT_COORDS%283%2C%202%29%2024%0AQUBIT_COORDS%283%2C%203%29%2025%0AQUBIT_COORDS%283%2C%204%29%2026%0AQUBIT_COORDS%283%2C%205%29%2027%0AQUBIT_COORDS%283%2C%206%29%2028%0AQUBIT_COORDS%283%2C%207%29%2029%0AQUBIT_COORDS%283%2C%208%29%2030%0AQUBIT_COORDS%284%2C%200%29%2031%0AQUBIT_COORDS%284%2C%201%29%2032%0AQUBIT_COORDS%284%2C%202%29%2033%0AQUBIT_COORDS%284%2C%203%29%2034%0AQUBIT_COORDS%284%2C%204%29%2035%0AQUBIT_COORDS%284%2C%205%29%2036%0AQUBIT_COORDS%284%2C%206%29%2037%0AQUBIT_COORDS%284%2C%207%29%2038%0AQUBIT_COORDS%284%2C%208%29%2039%0AQUBIT_COORDS%285%2C%200%29%2040%0AQUBIT_COORDS%285%2C%201%29%2041%0AQUBIT_COORDS%285%2C%202%29%2042%0AQUBIT_COORDS%285%2C%203%29%2043%0AQUBIT_COORDS%285%2C%204%29%2044%0AQUBIT_COORDS%285%2C%205%29%2045%0AQUBIT_COORDS%285%2C%206%29%2046%0AQUBIT_COORDS%285%2C%207%29%2047%0AQUBIT_COORDS%285%2C%208%29%2048%0AQUBIT_COORDS%286%2C%201%29%2049%0AQUBIT_COORDS%286%2C%202%29%2050%0AQUBIT_COORDS%286%2C%203%29%2051%0AQUBIT_COORDS%286%2C%207%29%2052%0AQUBIT_COORDS%286%2C%208%29%2053%0APOLYGON%281%2C0%2C0%2C0.25%29%200%0APOLYGON%281%2C0%2C0%2C0.25%29%203%202%0APOLYGON%281%2C0%2C0%2C0.25%29%204%205%2014%2013%0APOLYGON%281%2C0%2C0%2C0.25%29%209%2010%2011%2020%2019%2018%0APOLYGON%281%2C0%2C0%2C0.25%29%2022%2023%2032%2031%0APOLYGON%281%2C0%2C0%2C0.25%29%2027%2028%2029%2038%2037%2036%0APOLYGON%281%2C0%2C0%2C0.25%29%2040%2041%2049%0APOLYGON%281%2C0%2C0%2C0.25%29%2045%2046%2047%2052%0APOLYGON%281%2C0%2C0%2C0.25%29%201%208%207%206%0APOLYGON%281%2C0%2C0%2C0.25%29%2012%0APOLYGON%281%2C0%2C0%2C0.25%29%2015%2016%2017%2026%2025%2024%0APOLYGON%281%2C0%2C0%2C0.25%29%2021%2030%0APOLYGON%281%2C0%2C0%2C0.25%29%2033%2034%2035%2044%2043%2042%0APOLYGON%281%2C0%2C0%2C0.25%29%2039%2048%0APOLYGON%281%2C0%2C0%2C0.25%29%2050%2051%0APOLYGON%281%2C0%2C0%2C0.25%29%2053%0APOLYGON%280%2C1%2C0%2C0.25%29%200%204%0APOLYGON%280%2C1%2C0%2C0.25%29%201%202%203%2010%209%208%0APOLYGON%280%2C1%2C0%2C0.25%29%2013%2022%0APOLYGON%280%2C1%2C0%2C0.25%29%205%206%207%2016%2015%2014%0APOLYGON%280%2C1%2C0%2C0.25%29%2017%2018%2019%2028%2027%2026%0APOLYGON%280%2C1%2C0%2C0.25%29%2011%2012%2021%2020%0APOLYGON%280%2C1%2C0%2C0.25%29%2031%2040%0APOLYGON%280%2C1%2C0%2C0.25%29%2023%2024%2025%2034%2033%2032%0APOLYGON%280%2C1%2C0%2C0.25%29%2035%2036%2037%2046%2045%2044%0APOLYGON%280%2C1%2C0%2C0.25%29%2029%2030%2039%2038%0APOLYGON%280%2C1%2C0%2C0.25%29%2041%2042%2043%2051%2050%2049%0APOLYGON%280%2C1%2C0%2C0.25%29%2047%2048%2053%2052%0APOLYGON%280%2C0%2C1%2C0.25%29%200%206%205%204%0APOLYGON%280%2C0%2C1%2C0.25%29%203%2012%2011%2010%0APOLYGON%280%2C0%2C1%2C0.25%29%2013%2014%2015%2024%2023%2022%0APOLYGON%280%2C0%2C1%2C0.25%29%2019%2020%2021%2030%2029%2028%0APOLYGON%280%2C0%2C1%2C0.25%29%2031%2032%2033%2042%2041%2040%0APOLYGON%280%2C0%2C1%2C0.25%29%2037%2038%2039%2048%2047%2046%0APOLYGON%280%2C0%2C1%2C0.25%29%2049%2050%0APOLYGON%280%2C0%2C1%2C0.25%29%2052%2053%0APOLYGON%280%2C0%2C1%2C0.25%29%202%201%0APOLYGON%280%2C0%2C1%2C0.25%29%207%208%209%2018%2017%2016%0APOLYGON%280%2C0%2C1%2C0.25%29%2025%2026%2027%2036%2035%2034%0APOLYGON%280%2C0%2C1%2C0.25%29%2043%2044%2045%2051%0AR%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-33%5D%20rec%5B-26%5D%20rec%5B-19%5D%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-60%5D%20rec%5B-59%5D%20rec%5B-56%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-58%5D%20rec%5B-57%5D%20rec%5B-54%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-19%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-49%5D%20rec%5B-18%5D%20rec%5B-17%5D%20rec%5B-13%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-51%5D%20rec%5B-50%5D%20rec%5B-47%5D%20rec%5B-15%5D%20rec%5B-14%5D%20rec%5B-10%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-46%5D%20rec%5B-45%5D%20rec%5B-42%5D%20rec%5B-9%5D%20rec%5B-8%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-40%5D%20rec%5B-6%5D%20rec%5B-5%5D%20rec%5B-2%5D%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-33%5D%20rec%5B-26%5D%20rec%5B-19%5D%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-93%5D%20rec%5B-92%5D%20rec%5B-89%5D%20rec%5B-33%5D%20rec%5B-32%5D%20rec%5B-29%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-91%5D%20rec%5B-90%5D%20rec%5B-87%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-27%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-82%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-84%5D%20rec%5B-83%5D%20rec%5B-80%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-20%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-79%5D%20rec%5B-78%5D%20rec%5B-75%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-15%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%280.5%2C%20-1%2C%200%29%20rec%5B-72%5D%20rec%5B-71%5D%20rec%5B-12%5D%20rec%5B-11%5D%0ADETECTOR%282.5%2C%20-1%2C%200%29%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%281.5%2C%208%2C%200%29%20rec%5B-88%5D%20rec%5B-70%5D%20rec%5B-68%5D%20rec%5B-28%5D%20rec%5B-10%5D%20rec%5B-8%5D%0ADETECTOR%284.5%2C%20-1%2C%200%29%20rec%5B-65%5D%20rec%5B-63%5D%20rec%5B-5%5D%20rec%5B-3%5D%0ADETECTOR%283.5%2C%208%2C%200%29%20rec%5B-81%5D%20rec%5B-66%5D%20rec%5B-64%5D%20rec%5B-21%5D%20rec%5B-6%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%208%2C%200%29%20rec%5B-74%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-14%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-31%5D%20rec%5B-22%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%281.5%2C%206%2C%200%29%20rec%5B-122%5D%20rec%5B-121%5D%20rec%5B-118%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-58%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-26%5D%0ADETECTOR%283.5%2C%206%2C%200%29%20rec%5B-115%5D%20rec%5B-114%5D%20rec%5B-111%5D%20rec%5B-55%5D%20rec%5B-54%5D%20rec%5B-51%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-17%5D%0ADETECTOR%282.5%2C%203%2C%200%29%20rec%5B-120%5D%20rec%5B-119%5D%20rec%5B-116%5D%20rec%5B-60%5D%20rec%5B-59%5D%20rec%5B-56%5D%20rec%5B-28%5D%20rec%5B-27%5D%20rec%5B-23%5D%0ADETECTOR%284.5%2C%203%2C%200%29%20rec%5B-113%5D%20rec%5B-112%5D%20rec%5B-109%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-49%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-14%5D%0ADETECTOR%28-0.46875%2C%205.96875%2C%200%29%20rec%5B-125%5D%20rec%5B-65%5D%20rec%5B-10%5D%20rec%5B-9%5D%0ADETECTOR%285.48438%2C%206.01562%2C%200%29%20rec%5B-108%5D%20rec%5B-107%5D%20rec%5B-48%5D%20rec%5B-47%5D%20rec%5B-13%5D%20rec%5B-6%5D%20rec%5B-2%5D%0ADETECTOR%280.515625%2C%203.01562%2C%200%29%20rec%5B-126%5D%20rec%5B-123%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-32%5D%20rec%5B-11%5D%20rec%5B-8%5D%0ADETECTOR%286.46875%2C%202.96875%2C%200%29%20rec%5B-106%5D%20rec%5B-46%5D%20rec%5B-4%5D%20rec%5B-3%5D%0ATICK%0AC_NZYX%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ATICK%0AC_XYNZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-31%5D%20rec%5B-22%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-89%5D%20rec%5B-88%5D%20rec%5B-84%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-24%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-81%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-21%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-80%5D%20rec%5B-79%5D%20rec%5B-75%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-92%5D%20rec%5B-91%5D%20rec%5B-87%5D%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-27%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-83%5D%20rec%5B-82%5D%20rec%5B-78%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%280.5%2C%201%2C%200%29%20rec%5B-93%5D%20rec%5B-72%5D%20rec%5B-68%5D%20rec%5B-33%5D%20rec%5B-12%5D%20rec%5B-8%5D%0ADETECTOR%280.5%2C%207%2C%200%29%20rec%5B-90%5D%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-30%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%286.5%2C%201%2C%200%29%20rec%5B-65%5D%20rec%5B-64%5D%20rec%5B-5%5D%20rec%5B-4%5D%0ADETECTOR%286.5%2C%207%2C%200%29%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ADETECTOR%28-0.5%2C%204%2C%200%29%20rec%5B-71%5D%20rec%5B-70%5D%20rec%5B-11%5D%20rec%5B-10%5D%0ADETECTOR%285.5%2C%204%2C%200%29%20rec%5B-74%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-14%5D%20rec%5B-6%5D%20rec%5B-3%5D%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-33%5D%20rec%5B-26%5D%20rec%5B-19%5D%0ADETECTOR%281.5%2C%206%2C%200%29%20rec%5B-155%5D%20rec%5B-154%5D%20rec%5B-151%5D%20rec%5B-124%5D%20rec%5B-123%5D%20rec%5B-119%5D%20rec%5B-64%5D%20rec%5B-63%5D%20rec%5B-59%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-25%5D%0ADETECTOR%283.5%2C%206%2C%200%29%20rec%5B-148%5D%20rec%5B-147%5D%20rec%5B-144%5D%20rec%5B-115%5D%20rec%5B-114%5D%20rec%5B-110%5D%20rec%5B-55%5D%20rec%5B-54%5D%20rec%5B-50%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-18%5D%0ADETECTOR%282.5%2C%203%2C%200%29%20rec%5B-153%5D%20rec%5B-152%5D%20rec%5B-149%5D%20rec%5B-121%5D%20rec%5B-120%5D%20rec%5B-116%5D%20rec%5B-61%5D%20rec%5B-60%5D%20rec%5B-56%5D%20rec%5B-27%5D%20rec%5B-26%5D%20rec%5B-23%5D%0ADETECTOR%284.5%2C%203%2C%200%29%20rec%5B-146%5D%20rec%5B-145%5D%20rec%5B-142%5D%20rec%5B-112%5D%20rec%5B-111%5D%20rec%5B-107%5D%20rec%5B-52%5D%20rec%5B-51%5D%20rec%5B-47%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-16%5D%0ADETECTOR%281.5%2C%200%2C%200%29%20rec%5B-157%5D%20rec%5B-137%5D%20rec%5B-135%5D%20rec%5B-126%5D%20rec%5B-122%5D%20rec%5B-66%5D%20rec%5B-62%5D%20rec%5B-31%5D%20rec%5B-11%5D%20rec%5B-9%5D%0ADETECTOR%283.5%2C%200%2C%200%29%20rec%5B-150%5D%20rec%5B-133%5D%20rec%5B-131%5D%20rec%5B-117%5D%20rec%5B-113%5D%20rec%5B-57%5D%20rec%5B-53%5D%20rec%5B-24%5D%20rec%5B-7%5D%20rec%5B-5%5D%0ADETECTOR%282.5%2C%209%2C%200%29%20rec%5B-134%5D%20rec%5B-132%5D%20rec%5B-118%5D%20rec%5B-58%5D%20rec%5B-8%5D%20rec%5B-6%5D%0ADETECTOR%284.5%2C%209%2C%200%29%20rec%5B-130%5D%20rec%5B-128%5D%20rec%5B-109%5D%20rec%5B-49%5D%20rec%5B-4%5D%20rec%5B-2%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-212%5D%20rec%5B-211%5D%20rec%5B-208%5D%20rec%5B-186%5D%20rec%5B-185%5D%20rec%5B-182%5D%20rec%5B-60%5D%20rec%5B-59%5D%20rec%5B-56%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-210%5D%20rec%5B-209%5D%20rec%5B-205%5D%20rec%5B-184%5D%20rec%5B-183%5D%20rec%5B-180%5D%20rec%5B-58%5D%20rec%5B-57%5D%20rec%5B-54%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-19%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-204%5D%20rec%5B-203%5D%20rec%5B-199%5D%20rec%5B-179%5D%20rec%5B-178%5D%20rec%5B-175%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-49%5D%20rec%5B-18%5D%20rec%5B-17%5D%20rec%5B-13%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-201%5D%20rec%5B-200%5D%20rec%5B-196%5D%20rec%5B-177%5D%20rec%5B-176%5D%20rec%5B-173%5D%20rec%5B-51%5D%20rec%5B-50%5D%20rec%5B-47%5D%20rec%5B-15%5D%20rec%5B-14%5D%20rec%5B-10%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-195%5D%20rec%5B-194%5D%20rec%5B-190%5D%20rec%5B-172%5D%20rec%5B-171%5D%20rec%5B-168%5D%20rec%5B-46%5D%20rec%5B-45%5D%20rec%5B-42%5D%20rec%5B-9%5D%20rec%5B-8%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-192%5D%20rec%5B-191%5D%20rec%5B-188%5D%20rec%5B-170%5D%20rec%5B-169%5D%20rec%5B-166%5D%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-40%5D%20rec%5B-6%5D%20rec%5B-5%5D%20rec%5B-2%5D%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-33%5D%20rec%5B-26%5D%20rec%5B-19%5D%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-93%5D%20rec%5B-92%5D%20rec%5B-89%5D%20rec%5B-33%5D%20rec%5B-32%5D%20rec%5B-29%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-91%5D%20rec%5B-90%5D%20rec%5B-87%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-27%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-82%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-84%5D%20rec%5B-83%5D%20rec%5B-80%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-20%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-79%5D%20rec%5B-78%5D%20rec%5B-75%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-15%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%280.5%2C%20-1%2C%200%29%20rec%5B-72%5D%20rec%5B-71%5D%20rec%5B-12%5D%20rec%5B-11%5D%0ADETECTOR%282.5%2C%20-1%2C%200%29%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%281.5%2C%208%2C%200%29%20rec%5B-88%5D%20rec%5B-70%5D%20rec%5B-68%5D%20rec%5B-28%5D%20rec%5B-10%5D%20rec%5B-8%5D%0ADETECTOR%284.5%2C%20-1%2C%200%29%20rec%5B-65%5D%20rec%5B-63%5D%20rec%5B-5%5D%20rec%5B-3%5D%0ADETECTOR%283.5%2C%208%2C%200%29%20rec%5B-81%5D%20rec%5B-66%5D%20rec%5B-64%5D%20rec%5B-21%5D%20rec%5B-6%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%208%2C%200%29%20rec%5B-74%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-14%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-31%5D%20rec%5B-22%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%281.5%2C%206%2C%200%29%20rec%5B-157%5D%20rec%5B-156%5D%20rec%5B-152%5D%20rec%5B-122%5D%20rec%5B-121%5D%20rec%5B-118%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-58%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-26%5D%0ADETECTOR%283.5%2C%206%2C%200%29%20rec%5B-148%5D%20rec%5B-147%5D%20rec%5B-143%5D%20rec%5B-115%5D%20rec%5B-114%5D%20rec%5B-111%5D%20rec%5B-55%5D%20rec%5B-54%5D%20rec%5B-51%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-17%5D%0ADETECTOR%282.5%2C%203%2C%200%29%20rec%5B-154%5D%20rec%5B-153%5D%20rec%5B-149%5D%20rec%5B-120%5D%20rec%5B-119%5D%20rec%5B-116%5D%20rec%5B-60%5D%20rec%5B-59%5D%20rec%5B-56%5D%20rec%5B-28%5D%20rec%5B-27%5D%20rec%5B-23%5D%0ADETECTOR%284.5%2C%203%2C%200%29%20rec%5B-145%5D%20rec%5B-144%5D%20rec%5B-140%5D%20rec%5B-113%5D%20rec%5B-112%5D%20rec%5B-109%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-49%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-14%5D%0ADETECTOR%28-0.5%2C%206%2C%200%29%20rec%5B-136%5D%20rec%5B-135%5D%20rec%5B-125%5D%20rec%5B-65%5D%20rec%5B-10%5D%20rec%5B-9%5D%0ADETECTOR%285.5%2C%206%2C%200%29%20rec%5B-139%5D%20rec%5B-132%5D%20rec%5B-128%5D%20rec%5B-108%5D%20rec%5B-107%5D%20rec%5B-48%5D%20rec%5B-47%5D%20rec%5B-13%5D%20rec%5B-6%5D%20rec%5B-2%5D%0ADETECTOR%280.5%2C%203%2C%200%29%20rec%5B-158%5D%20rec%5B-137%5D%20rec%5B-134%5D%20rec%5B-126%5D%20rec%5B-123%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-32%5D%20rec%5B-11%5D%20rec%5B-8%5D%0ADETECTOR%286.5%2C%203%2C%200%29%20rec%5B-130%5D%20rec%5B-129%5D%20rec%5B-106%5D%20rec%5B-46%5D%20rec%5B-4%5D%20rec%5B-3%5D%0ATICK%0AC_NZYX%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-206%5D%20rec%5B-205%5D%20rec%5B-201%5D%20rec%5B-182%5D%20rec%5B-181%5D%20rec%5B-177%5D%20rec%5B-56%5D%20rec%5B-55%5D%20rec%5B-51%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-203%5D%20rec%5B-202%5D%20rec%5B-198%5D%20rec%5B-179%5D%20rec%5B-178%5D%20rec%5B-174%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-48%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-12%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-197%5D%20rec%5B-196%5D%20rec%5B-192%5D%20rec%5B-173%5D%20rec%5B-172%5D%20rec%5B-168%5D%20rec%5B-47%5D%20rec%5B-46%5D%20rec%5B-42%5D%20rec%5B-11%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-194%5D%20rec%5B-193%5D%20rec%5B-189%5D%20rec%5B-170%5D%20rec%5B-169%5D%20rec%5B-166%5D%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-40%5D%20rec%5B-8%5D%20rec%5B-7%5D%20rec%5B-3%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-209%5D%20rec%5B-208%5D%20rec%5B-204%5D%20rec%5B-185%5D%20rec%5B-184%5D%20rec%5B-180%5D%20rec%5B-59%5D%20rec%5B-58%5D%20rec%5B-54%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-200%5D%20rec%5B-199%5D%20rec%5B-195%5D%20rec%5B-176%5D%20rec%5B-175%5D%20rec%5B-171%5D%20rec%5B-50%5D%20rec%5B-49%5D%20rec%5B-45%5D%20rec%5B-14%5D%20rec%5B-13%5D%20rec%5B-9%5D%0ATICK%0AC_XYNZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-31%5D%20rec%5B-22%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-89%5D%20rec%5B-88%5D%20rec%5B-84%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-24%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-81%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-21%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-80%5D%20rec%5B-79%5D%20rec%5B-75%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-92%5D%20rec%5B-91%5D%20rec%5B-87%5D%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-27%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-83%5D%20rec%5B-82%5D%20rec%5B-78%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%280.5%2C%201%2C%200%29%20rec%5B-93%5D%20rec%5B-72%5D%20rec%5B-68%5D%20rec%5B-33%5D%20rec%5B-12%5D%20rec%5B-8%5D%0ADETECTOR%280.5%2C%207%2C%200%29%20rec%5B-90%5D%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-30%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%286.5%2C%201%2C%200%29%20rec%5B-65%5D%20rec%5B-64%5D%20rec%5B-5%5D%20rec%5B-4%5D%0ADETECTOR%286.5%2C%207%2C%200%29%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ADETECTOR%28-0.5%2C%204%2C%200%29%20rec%5B-71%5D%20rec%5B-70%5D%20rec%5B-11%5D%20rec%5B-10%5D%0ADETECTOR%285.5%2C%204%2C%200%29%20rec%5B-74%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-14%5D%20rec%5B-6%5D%20rec%5B-3%5D%0ATICK%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AM%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ADETECTOR%281%2C%200.5%2C%200%29%20rec%5B-87%5D%20rec%5B-50%5D%20rec%5B-49%5D%0ADETECTOR%281%2C%206.5%2C%200%29%20rec%5B-84%5D%20rec%5B-44%5D%20rec%5B-43%5D%0ADETECTOR%283%2C%200.5%2C%200%29%20rec%5B-78%5D%20rec%5B-32%5D%20rec%5B-31%5D%0ADETECTOR%282.5%2C%202%2C%200%29%20rec%5B-82%5D%20rec%5B-39%5D%20rec%5B-30%5D%0ADETECTOR%282%2C%200.5%2C%200%29%20rec%5B-83%5D%20rec%5B-41%5D%20rec%5B-40%5D%0ADETECTOR%283%2C%206.5%2C%200%29%20rec%5B-75%5D%20rec%5B-26%5D%20rec%5B-25%5D%0ADETECTOR%282.5%2C%208%2C%200%29%20rec%5B-79%5D%20rec%5B-33%5D%20rec%5B-24%5D%0ADETECTOR%282%2C%206.5%2C%200%29%20rec%5B-80%5D%20rec%5B-35%5D%20rec%5B-34%5D%0ADETECTOR%285%2C%200.5%2C%200%29%20rec%5B-69%5D%20rec%5B-14%5D%20rec%5B-13%5D%0ADETECTOR%284.5%2C%202%2C%200%29%20rec%5B-73%5D%20rec%5B-21%5D%20rec%5B-12%5D%0ADETECTOR%284%2C%200.5%2C%200%29%20rec%5B-74%5D%20rec%5B-23%5D%20rec%5B-22%5D%0ADETECTOR%285%2C%206.5%2C%200%29%20rec%5B-67%5D%20rec%5B-8%5D%20rec%5B-7%5D%0ADETECTOR%284.5%2C%208%2C%200%29%20rec%5B-70%5D%20rec%5B-15%5D%20rec%5B-6%5D%0ADETECTOR%284%2C%206.5%2C%200%29%20rec%5B-71%5D%20rec%5B-17%5D%20rec%5B-16%5D%0ADETECTOR%282%2C%203.5%2C%200%29%20rec%5B-81%5D%20rec%5B-38%5D%20rec%5B-37%5D%0ADETECTOR%281.5%2C%205%2C%200%29%20rec%5B-85%5D%20rec%5B-45%5D%20rec%5B-36%5D%0ADETECTOR%281%2C%203.5%2C%200%29%20rec%5B-86%5D%20rec%5B-47%5D%20rec%5B-46%5D%0ADETECTOR%284%2C%203.5%2C%200%29%20rec%5B-72%5D%20rec%5B-20%5D%20rec%5B-19%5D%0ADETECTOR%283.5%2C%205%2C%200%29%20rec%5B-76%5D%20rec%5B-27%5D%20rec%5B-18%5D%0ADETECTOR%283%2C%203.5%2C%200%29%20rec%5B-77%5D%20rec%5B-29%5D%20rec%5B-28%5D%0ADETECTOR%285%2C%203.5%2C%200%29%20rec%5B-68%5D%20rec%5B-11%5D%20rec%5B-10%5D%0ADETECTOR%281%2C%202%2C%200%29%20rec%5B-62%5D%20rec%5B-48%5D%0ADETECTOR%280%2C%200%2C%200%29%20rec%5B-66%5D%20rec%5B-54%5D%0ADETECTOR%281%2C%208%2C%200%29%20rec%5B-61%5D%20rec%5B-42%5D%0ADETECTOR%280%2C%206%2C%200%29%20rec%5B-63%5D%20rec%5B-51%5D%0ADETECTOR%286%2C%202%2C%200%29%20rec%5B-58%5D%20rec%5B-4%5D%0ADETECTOR%286%2C%201%2C%200%29%20rec%5B-59%5D%20rec%5B-5%5D%0ADETECTOR%286%2C%208%2C%200%29%20rec%5B-55%5D%20rec%5B-1%5D%0ADETECTOR%286%2C%207%2C%200%29%20rec%5B-56%5D%20rec%5B-2%5D%0ADETECTOR%280%2C%204%2C%200%29%20rec%5B-65%5D%20rec%5B-53%5D%0ADETECTOR%280%2C%205%2C%200%29%20rec%5B-64%5D%20rec%5B-52%5D%0ADETECTOR%286%2C%203%2C%200%29%20rec%5B-57%5D%20rec%5B-3%5D%0ADETECTOR%285%2C%205%2C%200%29%20rec%5B-60%5D%20rec%5B-9%5D%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-206%5D%20rec%5B-205%5D%20rec%5B-202%5D%20rec%5B-180%5D%20rec%5B-179%5D%20rec%5B-176%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-51%5D%20rec%5B-46%5D%20rec%5B-45%5D%20rec%5B-44%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-204%5D%20rec%5B-203%5D%20rec%5B-199%5D%20rec%5B-178%5D%20rec%5B-177%5D%20rec%5B-174%5D%20rec%5B-49%5D%20rec%5B-48%5D%20rec%5B-47%5D%20rec%5B-40%5D%20rec%5B-39%5D%20rec%5B-38%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-198%5D%20rec%5B-197%5D%20rec%5B-193%5D%20rec%5B-173%5D%20rec%5B-172%5D%20rec%5B-169%5D%20rec%5B-37%5D%20rec%5B-36%5D%20rec%5B-35%5D%20rec%5B-28%5D%20rec%5B-27%5D%20rec%5B-26%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-195%5D%20rec%5B-194%5D%20rec%5B-190%5D%20rec%5B-171%5D%20rec%5B-170%5D%20rec%5B-167%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-29%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-20%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-189%5D%20rec%5B-188%5D%20rec%5B-184%5D%20rec%5B-166%5D%20rec%5B-165%5D%20rec%5B-162%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-17%5D%20rec%5B-10%5D%20rec%5B-9%5D%20rec%5B-8%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-186%5D%20rec%5B-185%5D%20rec%5B-182%5D%20rec%5B-164%5D%20rec%5B-163%5D%20rec%5B-160%5D%20rec%5B-13%5D%20rec%5B-12%5D%20rec%5B-11%5D%20rec%5B-5%5D%20rec%5B-4%5D%20rec%5B-3%5D%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-53%5D%20rec%5B-46%5D%20rec%5B-37%5D%20rec%5B-28%5D%20rec%5B-19%5D%20rec%5B-10%5D

==> graphics/crumble_links/crumble_url_vertical.txt <==
https://algassert.com/crumble#circuit=QUBIT_COORDS%280%2C%200%29%200%0AQUBIT_COORDS%280%2C%204%29%201%0AQUBIT_COORDS%280%2C%205%29%202%0AQUBIT_COORDS%280%2C%206%29%203%0AQUBIT_COORDS%281%2C%200%29%204%0AQUBIT_COORDS%281%2C%201%29%205%0AQUBIT_COORDS%281%2C%202%29%206%0AQUBIT_COORDS%281%2C%203%29%207%0AQUBIT_COORDS%281%2C%204%29%208%0AQUBIT_COORDS%281%2C%205%29%209%0AQUBIT_COORDS%281%2C%206%29%2010%0AQUBIT_COORDS%281%2C%207%29%2011%0AQUBIT_COORDS%281%2C%208%29%2012%0AQUBIT_COORDS%282%2C%200%29%2013%0AQUBIT_COORDS%282%2C%201%29%2014%0AQUBIT_COORDS%282%2C%202%29%2015%0AQUBIT_COORDS%282%2C%203%29%2016%0AQUBIT_COORDS%282%2C%204%29%2017%0AQUBIT_COORDS%282%2C%205%29%2018%0AQUBIT_COORDS%282%2C%206%29%2019%0AQUBIT_COORDS%282%2C%207%29%2020%0AQUBIT_COORDS%282%2C%208%29%2021%0AQUBIT_COORDS%283%2C%200%29%2022%0AQUBIT_COORDS%283%2C%201%29%2023%0AQUBIT_COORDS%283%2C%202%29%2024%0AQUBIT_COORDS%283%2C%203%29%2025%0AQUBIT_COORDS%283%2C%204%29%2026%0AQUBIT_COORDS%283%2C%205%29%2027%0AQUBIT_COORDS%283%2C%206%29%2028%0AQUBIT_COORDS%283%2C%207%29%2029%0AQUBIT_COORDS%283%2C%208%29%2030%0AQUBIT_COORDS%284%2C%200%29%2031%0AQUBIT_COORDS%284%2C%201%29%2032%0AQUBIT_COORDS%284%2C%202%29%2033%0AQUBIT_COORDS%284%2C%203%29%2034%0AQUBIT_COORDS%284%2C%204%29%2035%0AQUBIT_COORDS%284%2C%205%29%2036%0AQUBIT_COORDS%284%2C%206%29%2037%0AQUBIT_COORDS%284%2C%207%29%2038%0AQUBIT_COORDS%284%2C%208%29%2039%0AQUBIT_COORDS%285%2C%200%29%2040%0AQUBIT_COORDS%285%2C%201%29%2041%0AQUBIT_COORDS%285%2C%202%29%2042%0AQUBIT_COORDS%285%2C%203%29%2043%0AQUBIT_COORDS%285%2C%204%29%2044%0AQUBIT_COORDS%285%2C%205%29%2045%0AQUBIT_COORDS%285%2C%206%29%2046%0AQUBIT_COORDS%285%2C%207%29%2047%0AQUBIT_COORDS%285%2C%208%29%2048%0AQUBIT_COORDS%286%2C%201%29%2049%0AQUBIT_COORDS%286%2C%202%29%2050%0AQUBIT_COORDS%286%2C%203%29%2051%0AQUBIT_COORDS%286%2C%207%29%2052%0AQUBIT_COORDS%286%2C%208%29%2053%0APOLYGON%281%2C0%2C0%2C0.25%29%200%0APOLYGON%281%2C0%2C0%2C0.25%29%203%202%0APOLYGON%281%2C0%2C0%2C0.25%29%204%205%2014%2013%0APOLYGON%281%2C0%2C0%2C0.25%29%209%2010%2011%2020%2019%2018%0APOLYGON%281%2C0%2C0%2C0.25%29%2022%2023%2032%2031%0APOLYGON%281%2C0%2C0%2C0.25%29%2027%2028%2029%2038%2037%2036%0APOLYGON%281%2C0%2C0%2C0.25%29%2040%2041%2049%0APOLYGON%281%2C0%2C0%2C0.25%29%2045%2046%2047%2052%0APOLYGON%281%2C0%2C0%2C0.25%29%201%208%207%206%0APOLYGON%281%2C0%2C0%2C0.25%29%2012%0APOLYGON%281%2C0%2C0%2C0.25%29%2015%2016%2017%2026%2025%2024%0APOLYGON%281%2C0%2C0%2C0.25%29%2021%2030%0APOLYGON%281%2C0%2C0%2C0.25%29%2033%2034%2035%2044%2043%2042%0APOLYGON%281%2C0%2C0%2C0.25%29%2039%2048%0APOLYGON%281%2C0%2C0%2C0.25%29%2050%2051%0APOLYGON%281%2C0%2C0%2C0.25%29%2053%0APOLYGON%280%2C1%2C0%2C0.25%29%200%204%0APOLYGON%280%2C1%2C0%2C0.25%29%201%202%203%2010%209%208%0APOLYGON%280%2C1%2C0%2C0.25%29%2013%2022%0APOLYGON%280%2C1%2C0%2C0.25%29%205%206%207%2016%2015%2014%0APOLYGON%280%2C1%2C0%2C0.25%29%2017%2018%2019%2028%2027%2026%0APOLYGON%280%2C1%2C0%2C0.25%29%2011%2012%2021%2020%0APOLYGON%280%2C1%2C0%2C0.25%29%2031%2040%0APOLYGON%280%2C1%2C0%2C0.25%29%2023%2024%2025%2034%2033%2032%0APOLYGON%280%2C1%2C0%2C0.25%29%2035%2036%2037%2046%2045%2044%0APOLYGON%280%2C1%2C0%2C0.25%29%2029%2030%2039%2038%0APOLYGON%280%2C1%2C0%2C0.25%29%2041%2042%2043%2051%2050%2049%0APOLYGON%280%2C1%2C0%2C0.25%29%2047%2048%2053%2052%0APOLYGON%280%2C0%2C1%2C0.25%29%200%206%205%204%0APOLYGON%280%2C0%2C1%2C0.25%29%203%2012%2011%2010%0APOLYGON%280%2C0%2C1%2C0.25%29%2013%2014%2015%2024%2023%2022%0APOLYGON%280%2C0%2C1%2C0.25%29%2019%2020%2021%2030%2029%2028%0APOLYGON%280%2C0%2C1%2C0.25%29%2031%2032%2033%2042%2041%2040%0APOLYGON%280%2C0%2C1%2C0.25%29%2037%2038%2039%2048%2047%2046%0APOLYGON%280%2C0%2C1%2C0.25%29%2049%2050%0APOLYGON%280%2C0%2C1%2C0.25%29%2052%2053%0APOLYGON%280%2C0%2C1%2C0.25%29%202%201%0APOLYGON%280%2C0%2C1%2C0.25%29%207%208%209%2018%2017%2016%0APOLYGON%280%2C0%2C1%2C0.25%29%2025%2026%2027%2036%2035%2034%0APOLYGON%280%2C0%2C1%2C0.25%29%2043%2044%2045%2051%0AR%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-7%5D%20rec%5B-6%5D%0ADETECTOR%280%2C%205.5%2C%200%29%20rec%5B-32%5D%0ADETECTOR%281.5%2C%201%2C%200%29%20rec%5B-31%5D%0ADETECTOR%282%2C%205.5%2C%200%29%20rec%5B-25%5D%0ADETECTOR%281.5%2C%207%2C%200%29%20rec%5B-28%5D%0ADETECTOR%281%2C%205.5%2C%200%29%20rec%5B-29%5D%0ADETECTOR%283.5%2C%201%2C%200%29%20rec%5B-24%5D%0ADETECTOR%284%2C%205.5%2C%200%29%20rec%5B-18%5D%0ADETECTOR%283.5%2C%207%2C%200%29%20rec%5B-21%5D%0ADETECTOR%283%2C%205.5%2C%200%29%20rec%5B-22%5D%0ADETECTOR%285.5%2C%201%2C%200%29%20rec%5B-17%5D%0ADETECTOR%285.5%2C%207%2C%200%29%20rec%5B-14%5D%0ADETECTOR%285%2C%205.5%2C%200%29%20rec%5B-15%5D%0ADETECTOR%281%2C%202.5%2C%200%29%20rec%5B-30%5D%0ADETECTOR%280.5%2C%204%2C%200%29%20rec%5B-33%5D%0ADETECTOR%283%2C%202.5%2C%200%29%20rec%5B-23%5D%0ADETECTOR%282.5%2C%204%2C%200%29%20rec%5B-26%5D%0ADETECTOR%282%2C%202.5%2C%200%29%20rec%5B-27%5D%0ADETECTOR%285%2C%202.5%2C%200%29%20rec%5B-16%5D%0ADETECTOR%284.5%2C%204%2C%200%29%20rec%5B-19%5D%0ADETECTOR%284%2C%202.5%2C%200%29%20rec%5B-20%5D%0ADETECTOR%286%2C%202.5%2C%200%29%20rec%5B-13%5D%0ADETECTOR%280%2C%200%2C%200%29%20rec%5B-12%5D%0ADETECTOR%282%2C%200%2C%200%29%20rec%5B-9%5D%0ADETECTOR%281%2C%200%2C%200%29%20rec%5B-11%5D%0ADETECTOR%284%2C%200%2C%200%29%20rec%5B-5%5D%0ADETECTOR%283%2C%200%2C%200%29%20rec%5B-7%5D%0ADETECTOR%285%2C%200%2C%200%29%20rec%5B-3%5D%0ADETECTOR%281%2C%208%2C%200%29%20rec%5B-10%5D%0ADETECTOR%283%2C%208%2C%200%29%20rec%5B-6%5D%0ADETECTOR%282%2C%208%2C%200%29%20rec%5B-8%5D%0ADETECTOR%285%2C%208%2C%200%29%20rec%5B-2%5D%0ADETECTOR%284%2C%208%2C%200%29%20rec%5B-4%5D%0ADETECTOR%286%2C%208%2C%200%29%20rec%5B-1%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-7%5D%20rec%5B-6%5D%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-93%5D%20rec%5B-92%5D%20rec%5B-89%5D%20rec%5B-33%5D%20rec%5B-32%5D%20rec%5B-29%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-91%5D%20rec%5B-90%5D%20rec%5B-87%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-27%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-82%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-84%5D%20rec%5B-83%5D%20rec%5B-80%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-20%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-79%5D%20rec%5B-78%5D%20rec%5B-75%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-15%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%280.5%2C%20-1%2C%200%29%20rec%5B-72%5D%20rec%5B-71%5D%20rec%5B-12%5D%20rec%5B-11%5D%0ADETECTOR%282.5%2C%20-1%2C%200%29%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%281.5%2C%208%2C%200%29%20rec%5B-88%5D%20rec%5B-70%5D%20rec%5B-68%5D%20rec%5B-28%5D%20rec%5B-10%5D%20rec%5B-8%5D%0ADETECTOR%284.5%2C%20-1%2C%200%29%20rec%5B-65%5D%20rec%5B-63%5D%20rec%5B-5%5D%20rec%5B-3%5D%0ADETECTOR%283.5%2C%208%2C%200%29%20rec%5B-81%5D%20rec%5B-66%5D%20rec%5B-64%5D%20rec%5B-21%5D%20rec%5B-6%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%208%2C%200%29%20rec%5B-74%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-14%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-21%5D%0ATICK%0AC_NZYX%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-56%5D%20rec%5B-55%5D%20rec%5B-51%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-48%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-12%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-47%5D%20rec%5B-46%5D%20rec%5B-42%5D%20rec%5B-11%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-40%5D%20rec%5B-8%5D%20rec%5B-7%5D%20rec%5B-3%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-59%5D%20rec%5B-58%5D%20rec%5B-54%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-50%5D%20rec%5B-49%5D%20rec%5B-45%5D%20rec%5B-14%5D%20rec%5B-13%5D%20rec%5B-9%5D%0ATICK%0AC_XYNZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-21%5D%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-89%5D%20rec%5B-88%5D%20rec%5B-84%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-24%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-81%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-21%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-80%5D%20rec%5B-79%5D%20rec%5B-75%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-92%5D%20rec%5B-91%5D%20rec%5B-87%5D%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-27%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-83%5D%20rec%5B-82%5D%20rec%5B-78%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%280.5%2C%201%2C%200%29%20rec%5B-93%5D%20rec%5B-72%5D%20rec%5B-68%5D%20rec%5B-33%5D%20rec%5B-12%5D%20rec%5B-8%5D%0ADETECTOR%280.5%2C%207%2C%200%29%20rec%5B-90%5D%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-30%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%286.5%2C%201%2C%200%29%20rec%5B-65%5D%20rec%5B-64%5D%20rec%5B-5%5D%20rec%5B-4%5D%0ADETECTOR%286.5%2C%207%2C%200%29%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ADETECTOR%28-0.5%2C%204%2C%200%29%20rec%5B-71%5D%20rec%5B-70%5D%20rec%5B-11%5D%20rec%5B-10%5D%0ADETECTOR%285.5%2C%204%2C%200%29%20rec%5B-74%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-14%5D%20rec%5B-6%5D%20rec%5B-3%5D%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-7%5D%20rec%5B-6%5D%0ADETECTOR%281.5%2C%206%2C%200%29%20rec%5B-155%5D%20rec%5B-154%5D%20rec%5B-151%5D%20rec%5B-124%5D%20rec%5B-123%5D%20rec%5B-119%5D%20rec%5B-64%5D%20rec%5B-63%5D%20rec%5B-59%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-25%5D%0ADETECTOR%283.5%2C%206%2C%200%29%20rec%5B-148%5D%20rec%5B-147%5D%20rec%5B-144%5D%20rec%5B-115%5D%20rec%5B-114%5D%20rec%5B-110%5D%20rec%5B-55%5D%20rec%5B-54%5D%20rec%5B-50%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-18%5D%0ADETECTOR%282.5%2C%203%2C%200%29%20rec%5B-153%5D%20rec%5B-152%5D%20rec%5B-149%5D%20rec%5B-121%5D%20rec%5B-120%5D%20rec%5B-116%5D%20rec%5B-61%5D%20rec%5B-60%5D%20rec%5B-56%5D%20rec%5B-27%5D%20rec%5B-26%5D%20rec%5B-23%5D%0ADETECTOR%284.5%2C%203%2C%200%29%20rec%5B-146%5D%20rec%5B-145%5D%20rec%5B-142%5D%20rec%5B-112%5D%20rec%5B-111%5D%20rec%5B-107%5D%20rec%5B-52%5D%20rec%5B-51%5D%20rec%5B-47%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-16%5D%0ADETECTOR%281.5%2C%200%2C%200%29%20rec%5B-157%5D%20rec%5B-137%5D%20rec%5B-135%5D%20rec%5B-126%5D%20rec%5B-122%5D%20rec%5B-66%5D%20rec%5B-62%5D%20rec%5B-31%5D%20rec%5B-11%5D%20rec%5B-9%5D%0ADETECTOR%283.5%2C%200%2C%200%29%20rec%5B-150%5D%20rec%5B-133%5D%20rec%5B-131%5D%20rec%5B-117%5D%20rec%5B-113%5D%20rec%5B-57%5D%20rec%5B-53%5D%20rec%5B-24%5D%20rec%5B-7%5D%20rec%5B-5%5D%0ADETECTOR%282.5%2C%209%2C%200%29%20rec%5B-134%5D%20rec%5B-132%5D%20rec%5B-118%5D%20rec%5B-58%5D%20rec%5B-8%5D%20rec%5B-6%5D%0ADETECTOR%284.5%2C%209%2C%200%29%20rec%5B-130%5D%20rec%5B-128%5D%20rec%5B-109%5D%20rec%5B-49%5D%20rec%5B-4%5D%20rec%5B-2%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-212%5D%20rec%5B-211%5D%20rec%5B-208%5D%20rec%5B-186%5D%20rec%5B-185%5D%20rec%5B-182%5D%20rec%5B-60%5D%20rec%5B-59%5D%20rec%5B-56%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-210%5D%20rec%5B-209%5D%20rec%5B-205%5D%20rec%5B-184%5D%20rec%5B-183%5D%20rec%5B-180%5D%20rec%5B-58%5D%20rec%5B-57%5D%20rec%5B-54%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-19%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-204%5D%20rec%5B-203%5D%20rec%5B-199%5D%20rec%5B-179%5D%20rec%5B-178%5D%20rec%5B-175%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-49%5D%20rec%5B-18%5D%20rec%5B-17%5D%20rec%5B-13%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-201%5D%20rec%5B-200%5D%20rec%5B-196%5D%20rec%5B-177%5D%20rec%5B-176%5D%20rec%5B-173%5D%20rec%5B-51%5D%20rec%5B-50%5D%20rec%5B-47%5D%20rec%5B-15%5D%20rec%5B-14%5D%20rec%5B-10%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-195%5D%20rec%5B-194%5D%20rec%5B-190%5D%20rec%5B-172%5D%20rec%5B-171%5D%20rec%5B-168%5D%20rec%5B-46%5D%20rec%5B-45%5D%20rec%5B-42%5D%20rec%5B-9%5D%20rec%5B-8%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-192%5D%20rec%5B-191%5D%20rec%5B-188%5D%20rec%5B-170%5D%20rec%5B-169%5D%20rec%5B-166%5D%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-40%5D%20rec%5B-6%5D%20rec%5B-5%5D%20rec%5B-2%5D%0ATICK%0AH%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%201%208%202%203%205%2014%206%207%209%2010%2011%2020%2015%2016%2017%2026%2018%2019%2023%2032%2024%2025%2027%2028%2029%2038%2033%2034%2035%2044%2036%2037%2041%2049%2042%2043%2045%2046%2047%2052%2050%2051%0AM%200%204%2012%2013%2021%2022%2030%2031%2039%2040%2048%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-7%5D%20rec%5B-6%5D%0ADETECTOR%280.5%2C%205%2C%200%29%20rec%5B-93%5D%20rec%5B-92%5D%20rec%5B-89%5D%20rec%5B-33%5D%20rec%5B-32%5D%20rec%5B-29%5D%0ADETECTOR%281.5%2C%202%2C%200%29%20rec%5B-91%5D%20rec%5B-90%5D%20rec%5B-87%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-27%5D%0ADETECTOR%282.5%2C%205%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-82%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-22%5D%0ADETECTOR%283.5%2C%202%2C%200%29%20rec%5B-84%5D%20rec%5B-83%5D%20rec%5B-80%5D%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-20%5D%0ADETECTOR%284.5%2C%205%2C%200%29%20rec%5B-79%5D%20rec%5B-78%5D%20rec%5B-75%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-15%5D%0ADETECTOR%285.5%2C%202%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%280.5%2C%20-1%2C%200%29%20rec%5B-72%5D%20rec%5B-71%5D%20rec%5B-12%5D%20rec%5B-11%5D%0ADETECTOR%282.5%2C%20-1%2C%200%29%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%281.5%2C%208%2C%200%29%20rec%5B-88%5D%20rec%5B-70%5D%20rec%5B-68%5D%20rec%5B-28%5D%20rec%5B-10%5D%20rec%5B-8%5D%0ADETECTOR%284.5%2C%20-1%2C%200%29%20rec%5B-65%5D%20rec%5B-63%5D%20rec%5B-5%5D%20rec%5B-3%5D%0ADETECTOR%283.5%2C%208%2C%200%29%20rec%5B-81%5D%20rec%5B-66%5D%20rec%5B-64%5D%20rec%5B-21%5D%20rec%5B-6%5D%20rec%5B-4%5D%0ADETECTOR%285.5%2C%208%2C%200%29%20rec%5B-74%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-14%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-21%5D%0ADETECTOR%281.5%2C%206%2C%200%29%20rec%5B-157%5D%20rec%5B-156%5D%20rec%5B-152%5D%20rec%5B-122%5D%20rec%5B-121%5D%20rec%5B-118%5D%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-58%5D%20rec%5B-31%5D%20rec%5B-30%5D%20rec%5B-26%5D%0ADETECTOR%283.5%2C%206%2C%200%29%20rec%5B-148%5D%20rec%5B-147%5D%20rec%5B-143%5D%20rec%5B-115%5D%20rec%5B-114%5D%20rec%5B-111%5D%20rec%5B-55%5D%20rec%5B-54%5D%20rec%5B-51%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-17%5D%0ADETECTOR%282.5%2C%203%2C%200%29%20rec%5B-154%5D%20rec%5B-153%5D%20rec%5B-149%5D%20rec%5B-120%5D%20rec%5B-119%5D%20rec%5B-116%5D%20rec%5B-60%5D%20rec%5B-59%5D%20rec%5B-56%5D%20rec%5B-28%5D%20rec%5B-27%5D%20rec%5B-23%5D%0ADETECTOR%284.5%2C%203%2C%200%29%20rec%5B-145%5D%20rec%5B-144%5D%20rec%5B-140%5D%20rec%5B-113%5D%20rec%5B-112%5D%20rec%5B-109%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-49%5D%20rec%5B-19%5D%20rec%5B-18%5D%20rec%5B-14%5D%0ADETECTOR%28-0.5%2C%206%2C%200%29%20rec%5B-136%5D%20rec%5B-135%5D%20rec%5B-125%5D%20rec%5B-65%5D%20rec%5B-10%5D%20rec%5B-9%5D%0ADETECTOR%285.5%2C%206%2C%200%29%20rec%5B-139%5D%20rec%5B-132%5D%20rec%5B-128%5D%20rec%5B-108%5D%20rec%5B-107%5D%20rec%5B-48%5D%20rec%5B-47%5D%20rec%5B-13%5D%20rec%5B-6%5D%20rec%5B-2%5D%0ADETECTOR%280.5%2C%203%2C%200%29%20rec%5B-158%5D%20rec%5B-137%5D%20rec%5B-134%5D%20rec%5B-126%5D%20rec%5B-123%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-32%5D%20rec%5B-11%5D%20rec%5B-8%5D%0ADETECTOR%286.5%2C%203%2C%200%29%20rec%5B-130%5D%20rec%5B-129%5D%20rec%5B-106%5D%20rec%5B-46%5D%20rec%5B-4%5D%20rec%5B-3%5D%0ATICK%0AC_NZYX%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%200%204%201%202%203%2010%205%206%207%2016%208%209%2011%2012%2013%2022%2014%2015%2017%2018%2019%2028%2020%2021%2023%2024%2025%2034%2026%2027%2029%2030%2031%2040%2032%2033%2035%2036%2037%2046%2038%2039%2041%2042%2043%2051%2044%2045%2047%2048%2049%2050%2052%2053%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-206%5D%20rec%5B-205%5D%20rec%5B-201%5D%20rec%5B-182%5D%20rec%5B-181%5D%20rec%5B-177%5D%20rec%5B-56%5D%20rec%5B-55%5D%20rec%5B-51%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-203%5D%20rec%5B-202%5D%20rec%5B-198%5D%20rec%5B-179%5D%20rec%5B-178%5D%20rec%5B-174%5D%20rec%5B-53%5D%20rec%5B-52%5D%20rec%5B-48%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-12%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-197%5D%20rec%5B-196%5D%20rec%5B-192%5D%20rec%5B-173%5D%20rec%5B-172%5D%20rec%5B-168%5D%20rec%5B-47%5D%20rec%5B-46%5D%20rec%5B-42%5D%20rec%5B-11%5D%20rec%5B-10%5D%20rec%5B-6%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-194%5D%20rec%5B-193%5D%20rec%5B-189%5D%20rec%5B-170%5D%20rec%5B-169%5D%20rec%5B-166%5D%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-40%5D%20rec%5B-8%5D%20rec%5B-7%5D%20rec%5B-3%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-209%5D%20rec%5B-208%5D%20rec%5B-204%5D%20rec%5B-185%5D%20rec%5B-184%5D%20rec%5B-180%5D%20rec%5B-59%5D%20rec%5B-58%5D%20rec%5B-54%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-200%5D%20rec%5B-199%5D%20rec%5B-195%5D%20rec%5B-176%5D%20rec%5B-175%5D%20rec%5B-171%5D%20rec%5B-50%5D%20rec%5B-49%5D%20rec%5B-45%5D%20rec%5B-14%5D%20rec%5B-13%5D%20rec%5B-9%5D%0ATICK%0AC_XYNZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AMZZ%204%205%207%208%209%2018%2010%2011%2013%2014%2015%2024%2016%2017%2019%2020%2021%2030%2022%2023%2025%2026%2027%2036%2028%2029%2031%2032%2033%2042%2034%2035%2037%2038%2039%2048%2040%2041%2043%2044%2046%2047%0AM%200%201%202%203%206%2012%2045%2049%2050%2051%2052%2053%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-24%5D%20rec%5B-23%5D%20rec%5B-21%5D%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-89%5D%20rec%5B-88%5D%20rec%5B-84%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-24%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-81%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-21%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-80%5D%20rec%5B-79%5D%20rec%5B-75%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-15%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-73%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-13%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-92%5D%20rec%5B-91%5D%20rec%5B-87%5D%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-27%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-83%5D%20rec%5B-82%5D%20rec%5B-78%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-18%5D%0ADETECTOR%280.5%2C%201%2C%200%29%20rec%5B-93%5D%20rec%5B-72%5D%20rec%5B-68%5D%20rec%5B-33%5D%20rec%5B-12%5D%20rec%5B-8%5D%0ADETECTOR%280.5%2C%207%2C%200%29%20rec%5B-90%5D%20rec%5B-69%5D%20rec%5B-67%5D%20rec%5B-30%5D%20rec%5B-9%5D%20rec%5B-7%5D%0ADETECTOR%286.5%2C%201%2C%200%29%20rec%5B-65%5D%20rec%5B-64%5D%20rec%5B-5%5D%20rec%5B-4%5D%0ADETECTOR%286.5%2C%207%2C%200%29%20rec%5B-62%5D%20rec%5B-61%5D%20rec%5B-2%5D%20rec%5B-1%5D%0ADETECTOR%28-0.5%2C%204%2C%200%29%20rec%5B-71%5D%20rec%5B-70%5D%20rec%5B-11%5D%20rec%5B-10%5D%0ADETECTOR%285.5%2C%204%2C%200%29%20rec%5B-74%5D%20rec%5B-66%5D%20rec%5B-63%5D%20rec%5B-14%5D%20rec%5B-6%5D%20rec%5B-3%5D%0ATICK%0AH_YZ%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ASHIFT_COORDS%280%2C%200%2C%201%29%0ATICK%0AM%200%201%202%203%204%205%206%207%208%209%2010%2011%2012%2013%2014%2015%2016%2017%2018%2019%2020%2021%2022%2023%2024%2025%2026%2027%2028%2029%2030%2031%2032%2033%2034%2035%2036%2037%2038%2039%2040%2041%2042%2043%2044%2045%2046%2047%2048%2049%2050%2051%2052%2053%0ADETECTOR%281.5%2C%206%2C%200%29%20rec%5B-176%5D%20rec%5B-175%5D%20rec%5B-172%5D%20rec%5B-145%5D%20rec%5B-144%5D%20rec%5B-140%5D%20rec%5B-85%5D%20rec%5B-84%5D%20rec%5B-80%5D%20rec%5B-45%5D%20rec%5B-44%5D%20rec%5B-43%5D%20rec%5B-36%5D%20rec%5B-35%5D%20rec%5B-34%5D%0ADETECTOR%283.5%2C%206%2C%200%29%20rec%5B-169%5D%20rec%5B-168%5D%20rec%5B-165%5D%20rec%5B-136%5D%20rec%5B-135%5D%20rec%5B-131%5D%20rec%5B-76%5D%20rec%5B-75%5D%20rec%5B-71%5D%20rec%5B-27%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-18%5D%20rec%5B-17%5D%20rec%5B-16%5D%0ADETECTOR%282.5%2C%203%2C%200%29%20rec%5B-174%5D%20rec%5B-173%5D%20rec%5B-170%5D%20rec%5B-142%5D%20rec%5B-141%5D%20rec%5B-137%5D%20rec%5B-82%5D%20rec%5B-81%5D%20rec%5B-77%5D%20rec%5B-39%5D%20rec%5B-38%5D%20rec%5B-37%5D%20rec%5B-30%5D%20rec%5B-29%5D%20rec%5B-28%5D%0ADETECTOR%284.5%2C%203%2C%200%29%20rec%5B-167%5D%20rec%5B-166%5D%20rec%5B-163%5D%20rec%5B-133%5D%20rec%5B-132%5D%20rec%5B-128%5D%20rec%5B-73%5D%20rec%5B-72%5D%20rec%5B-68%5D%20rec%5B-21%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-12%5D%20rec%5B-11%5D%20rec%5B-10%5D%0ADETECTOR%282.5%2C%201%2C%200%29%20rec%5B-107%5D%20rec%5B-106%5D%20rec%5B-102%5D%20rec%5B-83%5D%20rec%5B-82%5D%20rec%5B-78%5D%20rec%5B-41%5D%20rec%5B-40%5D%20rec%5B-39%5D%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-30%5D%0ADETECTOR%282.5%2C%207%2C%200%29%20rec%5B-104%5D%20rec%5B-103%5D%20rec%5B-99%5D%20rec%5B-80%5D%20rec%5B-79%5D%20rec%5B-75%5D%20rec%5B-35%5D%20rec%5B-34%5D%20rec%5B-33%5D%20rec%5B-26%5D%20rec%5B-25%5D%20rec%5B-24%5D%0ADETECTOR%284.5%2C%201%2C%200%29%20rec%5B-98%5D%20rec%5B-97%5D%20rec%5B-93%5D%20rec%5B-74%5D%20rec%5B-73%5D%20rec%5B-69%5D%20rec%5B-23%5D%20rec%5B-22%5D%20rec%5B-21%5D%20rec%5B-14%5D%20rec%5B-13%5D%20rec%5B-12%5D%0ADETECTOR%284.5%2C%207%2C%200%29%20rec%5B-95%5D%20rec%5B-94%5D%20rec%5B-90%5D%20rec%5B-71%5D%20rec%5B-70%5D%20rec%5B-67%5D%20rec%5B-17%5D%20rec%5B-16%5D%20rec%5B-15%5D%20rec%5B-8%5D%20rec%5B-7%5D%20rec%5B-6%5D%0ADETECTOR%281.5%2C%204%2C%200%29%20rec%5B-110%5D%20rec%5B-109%5D%20rec%5B-105%5D%20rec%5B-86%5D%20rec%5B-85%5D%20rec%5B-81%5D%20rec%5B-47%5D%20rec%5B-46%5D%20rec%5B-45%5D%20rec%5B-38%5D%20rec%5B-37%5D%20rec%5B-36%5D%0ADETECTOR%283.5%2C%204%2C%200%29%20rec%5B-101%5D%20rec%5B-100%5D%20rec%5B-96%5D%20rec%5B-77%5D%20rec%5B-76%5D%20rec%5B-72%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-27%5D%20rec%5B-20%5D%20rec%5B-19%5D%20rec%5B-18%5D%0ADETECTOR%281.5%2C%200.25%2C%200%29%20rec%5B-178%5D%20rec%5B-158%5D%20rec%5B-156%5D%20rec%5B-147%5D%20rec%5B-143%5D%20rec%5B-87%5D%20rec%5B-83%5D%20rec%5B-50%5D%20rec%5B-49%5D%20rec%5B-41%5D%20rec%5B-40%5D%0ADETECTOR%283.5%2C%200.25%2C%200%29%20rec%5B-171%5D%20rec%5B-154%5D%20rec%5B-152%5D%20rec%5B-138%5D%20rec%5B-134%5D%20rec%5B-78%5D%20rec%5B-74%5D%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-23%5D%20rec%5B-22%5D%0ADETECTOR%282.5%2C%208.5%2C%200%29%20rec%5B-155%5D%20rec%5B-153%5D%20rec%5B-139%5D%20rec%5B-79%5D%20rec%5B-33%5D%20rec%5B-24%5D%0ADETECTOR%284.5%2C%208.5%2C%200%29%20rec%5B-151%5D%20rec%5B-149%5D%20rec%5B-130%5D%20rec%5B-70%5D%20rec%5B-15%5D%20rec%5B-6%5D%0AOBSERVABLE_INCLUDE%280%29%20rec%5B-32%5D%20rec%5B-31%5D%20rec%5B-29%5D%20rec%5B-28%5D%20rec%5B-26%5D%20rec%5B-25%5D
